Enhancing Cost Efficiency in Active Learning with Candidate Set Query

This paper introduces a cost-efficient active learning (AL) framework for classification, featuring a novel query design called candidate set query. Unlike traditional AL queries requiring the oracle to examine all possible classes, our method narrows down the set of candidate classes likely to include the ground-truth class, significantly reducing the search space and labeling cost. Moreover, we leverage conformal prediction to dynamically generate small yet reliable candidate sets, adapting to model enhancement over successive AL rounds. To this end, we introduce an acquisition function designed to prioritize data points that offer high information gain at lower cost. Empirical evaluations on CIFAR-10, CIFAR-100, and ImageNet64x64 demonstrate the effectiveness and scalability of our framework. Notably, it reduces labeling cost by 48% on ImageNet64x64. The project page can be found at https://yehogwon.github.io/csq-al.

==> data/adaptive_alpha.csv <==
round,0.3-COST,0.3-COST-STD,0.2-COST,0.2-COST-STD,0.1-COST,0.1-COST-STD,0.05-COST,0.05-COST-STD,adaptive-COST,adaptive-COST-STD
1,10.000000000339076,0.0,10.000000000339076,0.0,10.000000000339076,0.0,10.000000000339076,0.0,10.000000000339076,0.0
2,21.565101780375045,0.12500726447538246,21.402616919801435,0.082348395410498,21.40764114253893,0.03911328242293571,21.57215285914545,0.015437453980181884,21.389225004404935,0.10732215709856448
3,31.59869726506705,0.12606799507393288,31.398007709396236,0.04297073358115874,31.706004364985503,0.05000006509360475,32.34226124541576,0.08102846034042914,31.284899141339547,0.02528217644061646
4,40.27893866494731,0.1760266947754309,40.10925311570232,0.10302176150918672,40.91638545674443,0.09841711685940548,42.25815846005738,0.1575506260408964,39.99589518443157,0.0981599416070916
5,47.41203370689066,0.2707809588957668,47.03413720196669,0.21212347839249907,48.26916808849137,0.39990905861149895,50.64557484219255,0.16227505705993908,46.92707572847664,0.1305132498359938
6,53.209713387648385,0.15579853647627184,52.13956382938292,0.19050475108172685,53.23021453780015,0.45198682827421377,56.272688741929294,0.363069993221302,51.92418356540275,0.2278621802079341
7,58.15430497045434,0.08998331263124493,56.269348890388336,0.05072662222877954,56.601326652047476,0.4170590032046266,59.878264926766256,0.9368578317222753,55.113355175199196,0.2746925357004799
8,62.46353682148834,0.28947436749399036,59.783040285845566,0.32184349909326804,59.288626770033936,0.5571924749485795,62.203439452033,1.0162022937026123,57.20363509216074,0.3073516833202451
9,64.71571715841814,0.36720259955338946,61.61776835417641,0.33929275157925265,60.64747239775255,0.5663276407959035,63.36323595252407,1.012610078974834,58.22844891757321,0.3145194136118642


==> data/alpha_optimization.csv <==
alpha,round2,round3,round4,round5,round6,round7,round8,round9
0.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0
0.02,97.50301294762298,94.35873406469034,90.18426527423321,79.06576354082878,69.83598985053172,52.57046075022439,20.54391184873999,16.580573782353568
0.04,97.23426871296856,90.5719001885716,84.74677868898023,71.62999192649767,56.84604945548476,36.73048432921258,18.724541601691705,18.279543055183957
0.06,96.8517195592991,87.40957126488334,82.52804210350715,66.95993339732938,48.56066550951933,30.50044955786566,20.364177612498306,19.97851416535563
0.08,96.20640855418982,85.54096578349784,80.7160487817066,62.72417825106555,43.95384091791679,29.68616746174541,22.03348117298745,21.6774852755273
0.1,96.3787511664535,84.40756874147361,79.5089964023644,59.023633270920726,43.36577779247609,29.76970585781996,23.732450445817836,23.376454548357692
0.12,95.76995180730269,84.36508206166567,78.0126877102941,56.89562092327659,41.75932783990729,30.48183361599513,25.40175584364826,25.075425658529365
0.14,95.60340049476028,81.28493373884444,77.90393915448746,56.78403551253035,41.11791567299869,30.635347154799554,27.071059404137397,26.774391256677188
0.16,95.88998898794672,81.86520286256636,75.60850459453319,56.49942767324604,40.45713057961133,31.752325715126673,28.74036112728525,28.473362366848864
0.18,96.32708512960005,82.20785966231826,75.9271730665056,56.41841929611697,41.11520375726627,32.915961719972174,30.409666525115675,30.172333477020537
0.2,96.12181001219548,81.375205990718,75.02289248236285,55.74039994150325,41.94473762336947,34.55239340758275,32.108633960604784,31.871300912509643
0.22,95.89985918531433,80.71736431806461,75.36000786080783,56.106398324903296,43.33434823250399,35.82492863022002,33.777939358435205,33.570272022681316
0.24,96.48284022476867,81.05137091506023,75.39009616164397,56.08975568756978,44.69162163507304,37.28657036697911,35.476906793924314,35.26924313285299
0.26,97.01871918311434,81.29683971035264,75.08316462578179,56.131647068802316,45.60546741793057,38.866867603738086,37.175877904095984,36.96821424302466
0.28,96.78891923427592,80.65047039666486,75.38137246523642,57.28152506212724,47.04507943271694,40.447172189862194,38.87484533958509,38.66718167851377
0.3,96.97496106313916,80.55201830140327,73.81987490447621,57.5453084753199,48.22825005007403,42.05714248832754,40.544154412098074,40.36615278868544
0.32,97.98471973560638,80.95718145157319,73.94419676499015,58.49772372637187,48.967386725096496,43.69677849913415,42.24312184758718,42.06512022417455
0.34,98.5891682706011,81.39609288641324,73.90888306554764,59.562749624605516,50.39800311696556,45.306748797599504,43.942085608393725,43.76409133434622
0.36,99.47245906793684,82.03673704466591,74.970689941855,60.65977098392615,51.43507203025034,46.887053383723604,45.6410567185654,45.463062444517895
0.38,98.72288996911445,82.2716888984594,75.48772512801118,61.8847190673563,52.95978601854235,48.52668939453021,47.34003150341964,47.162033554689565
0.4,99.5226331836692,82.54088144438666,74.64198958648215,62.14894344245667,54.40888238902707,50.225664179384445,49.00933690125006,48.861004664861234
0.42,99.37619708348355,83.24079088303567,75.81633729100247,62.819315782654186,55.93826689885826,51.80596141614342,50.708308011421735,50.559968425667776
0.44,99.6107006260042,83.30518602029173,75.90111221775989,63.42820333418654,57.34292165841085,53.50493987568022,52.40727912159341,52.25894321052201
0.46,99.9667112221946,84.06128870471336,75.86719489769179,64.46625706239854,58.93208222951481,55.17423792414552,54.10624288239995,53.95791432069369
0.48,100.23081800745292,84.36604482849751,76.51495324138887,65.72876040163538,60.324232044301226,56.81387026026956,55.80521766725418,55.6568817561828
0.5,100.77495030283794,84.97131649238663,76.73041457886156,66.69757576097165,61.76410863623223,58.483175658099974,57.50418877742586,57.355852866354475
0.52,102.04007001606053,84.03999024457093,77.93528419676058,67.71123694632209,63.178471907119594,60.033814531882825,59.20315621291496,59.05482397652614
0.54,102.43305526821248,84.7093998179366,78.74031895420788,68.64111536920747,64.58077486983106,61.67345421737199,60.90212364840407,60.75379876138038
0.56,103.24887154430333,85.18794637891475,79.54426600561615,69.7374495628886,66.07207864424883,63.28342819051992,62.57142904623449,62.45275884750436
0.58,103.58275320209177,86.43738989631822,79.65211793887711,70.71283525464975,67.47438160696029,64.89339481430271,64.24073444406491,64.1517336323586
0.6,103.98166939190243,86.56739281607653,80.7602478635895,71.87126423430169,68.75802906967189,66.47369940042681,65.93970922891916,65.85070106784771
0.62,104.30232954182468,87.00037331325787,81.24009526219538,73.33568403107937,70.18998672067691,68.14300479825722,67.63867666440827,67.54967585270194
0.64,103.76210710868806,87.93932820207696,81.7628923506123,74.57705059620659,71.65162845743602,69.81230284672252,69.33763675053224,69.24864328819105
0.66,103.65063928778386,88.73273626389094,82.93480006590995,75.93390508496333,72.96493795780628,71.48160824455294,71.0366188847516,70.94761072368016
0.68,103.4639948109801,89.6797975024468,83.14596937414758,77.16005846427454,74.51557315690657,73.09157486833573,72.73558632024071,72.64658550853439
0.7,103.83621810664401,89.91563128005572,83.77167962245909,78.20731359762743,76.1255471300545,74.73121822850747,74.43455375572981,74.3455529440235
0.72,104.66099325882648,90.00039885744802,84.0664038628428,79.6689479850214,77.79484517851978,76.40053097570302,76.13352119121893,76.04452037951262
0.74,104.61436888645119,91.03113996735715,85.29579096281057,80.71015459087354,79.25648691527888,78.0698290241683,77.77315720202553,77.74349516436685
0.76,104.04208117325884,91.21681432796395,86.50660621709858,81.93445593017236,80.8071294637443,79.6797956479511,79.47213198687977,79.44246259985596
0.78,105.01512976690913,91.97786313511708,87.23472251911083,83.24775808117751,82.29842588879694,81.37877043280534,81.17109942236887,81.14143738471019
0.8,104.12657682414137,92.83346152464856,88.02325795184461,84.65005369452385,83.96773128662737,83.01841379297706,82.87007420722311,82.84041216956443
0.82,103.53254968889888,93.81376394168069,88.95784731777738,86.11169543128294,85.57770525977529,84.68771184144236,84.56904164271222,84.36947698201253
0.84,103.76782491475805,94.00091552467832,90.08293222784124,87.4843290069706,86.98000822248675,86.35700988990766,86.23835438990777,86.06844441750164
0.86,103.13441988115694,94.9021093754671,91.34896326233978,88.9756401307535,88.56031280861086,88.05598467476189,87.93732182539688,87.93731447603174
0.88,103.33023636564111,95.72586296589672,92.63260337568624,90.67461491560775,90.19995616878259,89.72528272322718,89.63628191152087,89.63628926088599
0.9,102.94154314272421,95.96324011018264,94.06458307478664,92.22525746407315,91.75059136788288,91.3945881210576,91.3352566963751,91.3352566963751
0.92,102.00100079103736,96.5942198532913,94.66589343087149,93.62755307741949,93.33089595400698,93.0935555565467,93.03423148122934,93.03423148122934
0.94,101.10517197679239,97.28451632235222,95.97920293124177,95.20786501290873,94.94086257778976,94.79253769076608,94.73319891671844,94.56330364304254
0.96,100.98831707124899,98.21216788760367,96.72883817435032,96.66950674966782,96.55082920157255,96.49150512625518,96.43217370157268,96.43217370157268
0.98,99.97047409714041,98.60579988388693,98.22014929813324,98.24981133579193,98.1608105240856,98.13113378769665,98.13114848642691,98.13114113706179


==> data/appendix/cifar100lt.csv <==
round,ENT10-ACC,ENT10-ACC-STD,ENT10-COST,ENT10-COST-STD,CENT10-ACC,CENT10-ACC-STD,CENT10-COST,CENT10-COST-STD,ENT6-ACC,ENT6-ACC-STD,ENT6-COST,ENT6-COST-STD,CENT6-ACC,CENT6-ACC-STD,CENT6-COST,CENT6-COST-STD,ENT3-ACC,ENT3-ACC-STD,ENT3-COST,ENT3-COST-STD,CENT3-ACC,CENT3-ACC-STD,CENT3-COST,CENT3-COST-STD,CCENT10-ACC,CCENT10-ACC-STD,CCENT10-COST,CCENT10-COST-STD,CCENT6-ACC,CCENT6-ACC-STD,CCENT6-COST,CCENT6-COST-STD,CCENT3-ACC,CCENT3-ACC-STD,CCENT3-COST,CCENT3-COST-STD
1,33.196666666666665,1.0679107328486463,10.000000000000002,0.0,33.196666666666665,1.0679107328486463,10.000000000339076,0.0,33.48,0.8883130078975534,10.000000000000002,0.0,33.48,0.8883130078975534,10.000000000339076,0.0,36.830000000000005,0.9789279850938998,10.000000000000002,0.0,36.830000000000005,0.9789279850938998,10.000000000339076,0.0,33.196666666666665,1.0679107328486463,10.000000000339076,0.0,33.57333333333333,0.8809275414773517,10.000000000339076,0.0,36.830000000000005,0.9789279850938998,10.000000000339076,0.0
2,48.32666666666666,1.5222461474194442,22.0,0.0,48.32666666666666,1.5222461474194442,20.626372664554413,0.033165879395003046,49.35,1.5678966802694643,22.0,0.0,49.35,1.5678966802694643,20.900577084592456,0.11248356290688911,49.28,0.3579106033634644,22.0,0.0,49.28,0.3579106033634644,21.21995717240939,0.08767884487119833,48.32666666666666,1.5222461474194442,20.63253476361716,0.03975493371126489,49.79,1.341007084246761,20.896375992254505,0.11760519575623372,49.28,0.3579106033634644,21.174304874807465,0.05900831995272202
3,52.36666666666667,0.33650160970392756,34.00000000000001,0.0,52.36666666666667,0.33650160970392756,26.523376417730944,0.13955145691100804,54.36333333333334,0.793872365896007,34.00000000000001,0.0,54.36333333333334,0.793872365896007,28.425507253451997,0.19886380659961006,54.903333333333336,1.1302359635639538,34.00000000000001,0.0,54.903333333333336,1.1302359635639538,30.282456079695578,0.14937665628812402,52.1,0.6500000000000021,25.82971278800144,0.12341067779905791,52.526666666666664,0.3113411847689482,26.526898442590948,0.23197225961295814,53.77333333333333,0.28005951748393465,26.488493734133726,0.10028422487005459
4,53.23333333333333,0.8350049900050436,39.14600000000001,0.0,53.23333333333333,0.8350049900050436,27.57707999439391,0.18076689734961202,57.96666666666667,0.5052062285179512,46.0,0.0,57.96666666666667,0.5052062285179512,31.83477086477569,0.18522500105060666,61.419999999999995,0.4708502946797412,46.0,0.0,61.419999999999995,0.4708502946797412,36.51807233878332,0.2375419271776653,53.63,1.1971633138381772,27.545309240085363,0.18826290187843228,57.673333333333325,0.20599352740640686,31.556838343773517,0.07545989527796343,59.13666666666666,0.1892969448600115,31.561368810088094,0.46286365478264074
5,,,,0.0,,,,,,,,0.0,,,,,64.35000000000001,0.867928568489368,58.000000000000014,0.0,64.35000000000001,0.867928568489368,39.54255473324867,0.3408144137975195,,,,,,,,,63.67666666666668,0.5675679107678089,37.656725264219865,0.26456685634723626
6,,,,0.0,,,,,,,,0.0,,,,,64.51333333333332,1.1702278980324035,60.64800000000001,0.0,64.51333333333332,1.1702278980324035,39.97394797578722,0.34239242928303865,,,,,,,,,64.67999999999999,0.2981610303175134,38.87880060331225,0.1817468741504581


==> data/appendix/cifar100n.csv <==
round,ENT0.05-ACC,ENT0.05-ACC-STD,ENT0.05-COST,ENT0.05-COST-STD,CENT0.05-ACC,CENT0.05-ACC-STD,CENT0.05-COST,CENT0.05-COST-STD,ENT0.10-ACC,ENT0.10-ACC-STD,ENT0.10-COST,ENT0.10-COST-STD,CENT0.10-ACC,CENT0.10-ACC-STD,CENT0.10-COST,CENT0.10-COST-STD,CCENT0.05-ACC,CCENT0.05-ACC-STD,CCENT0.05-COST,CCENT0.05-COST-STD,CCENT0.10-ACC,CCENT0.10-ACC-STD,CCENT0.10-COST,CCENT0.10-COST-STD
1,33.193333333333335,1.2512527056247793,10.000000000000002,0.0,33.193333333333335,1.2512527056247793,10.000000000339076,0.0,29.99333333333333,0.34355979586286617,10.000000000000002,0.0,29.99333333333333,0.34355979586286617,10.000000000339076,0.0,33.193333333333335,1.2512527056247793,10.000000000339076,0.0,30.156666666666666,0.6264449962553269,10.000000000339076,0.0
2,45.36666666666667,0.6316908526592199,22.000000000000007,0.0,45.36666666666667,0.6316908526592199,21.70754384308202,0.04759257600442197,41.23666666666666,0.9579839942991402,22.000000000000007,0.0,41.23666666666666,0.9579839942991402,21.85948481398287,0.011283513748426137,45.36666666666667,0.6316908526592199,21.707554427296667,0.047654710135446886,41.8,1.493418896358287,21.878014229704245,0.031263833981316574
3,52.27333333333333,1.2254114955121527,34.00000000000001,0.0,52.27333333333333,1.2254114955121527,32.507817796999895,0.07105236775621523,47.89333333333334,0.9366073528076413,34.00000000000001,0.0,47.89333333333334,0.9366073528076413,33.287406358028385,0.08284403540907082,49.330000000000005,1.6443539764904629,27.847956917663733,0.46945455653493656,46.17666666666667,0.5978572850884503,29.73392959609376,0.4623698401404152
4,57.96,1.4245350118547508,46.00000000000001,0.0,57.96,1.4245350118547508,42.13734655849405,0.1719149025075157,56.21,0.8788060081724501,46.00000000000001,0.0,56.21,0.8788060081724501,43.87483466333387,0.2210214290173659,55.086666666666666,1.198179174136049,33.45691955254936,1.5873182908145247,53.28666666666667,1.068285230326309,39.547193293815475,0.5660834748642495
5,63.38333333333335,0.9972127823756214,58.00000000000001,0.0,63.38333333333335,0.9972127823756214,50.225942262302546,0.3111960392103647,60.32333333333333,0.868178169118144,58.00000000000001,0.0,60.32333333333333,0.868178169118144,52.95292742811898,0.1733119213321083,60.22333333333333,0.8419817891934049,41.02034971288378,1.3908000409279302,58.453333333333326,0.8967348177322775,48.325732574928,1.4128377315588676
6,67.13666666666666,0.6047589051294112,70.0,0.0,67.13666666666666,0.6047589051294112,56.401090223784514,0.45640576077920325,64.08,0.5406477596365293,70.0,0.0,64.08,0.5406477596365293,60.16035233200205,0.2173319829891484,63.31333333333333,0.7387376620515097,48.444974337147244,0.4245146148159327,62.526666666666664,0.29280255007996536,55.98087902611237,1.146989009583174
7,68.62,1.0873821775254555,82.00000000000001,0.0,68.62,1.0873821775254555,60.65693358628592,0.5483366348859499,65.98,0.4680811895387354,82.00000000000001,0.0,65.98,0.4680811895387354,65.38926910378092,0.2687868898733801,65.97,0.12767145334804336,54.77373592363572,0.7091155104211392,65.16666666666667,0.7670940837559215,62.926789180573145,0.5056411170674969
8,69.24666666666667,0.6169548875998485,94.00000000000001,0.0,69.24666666666667,0.6169548875998485,63.48188366295262,0.6136686435099908,66.74333333333333,0.6798774399355559,94.00000000000001,0.0,66.74333333333333,0.6798774399355559,68.95950579200225,0.26247052722496733,67.54,0.6323764701504915,59.41872597637493,0.34331572899986834,65.87666666666667,0.5513921774321139,67.6479302926091,0.8992990615863802
9,69.11,0.6002499479383511,100.00000000000001,0.0,69.11,0.6002499479383511,64.7321331607444,0.6044335081386121,66.58666666666666,0.4067349669420299,100.00000000000001,0.0,66.58666666666666,0.4067349669420299,70.56020427837741,0.2597778038818588,68.89333333333333,0.6929165413910534,62.93645281739782,0.37065449456416916,66.67,0.4712748667179261,69.83531158346746,0.7392636740089802


==> data/appendix/d_cifar10.csv <==
round,0.3-ACC,0.3-ACC-STD,0.3-COST,0.3-COST-STD,0.5-ACC,0.5-ACC-STD,0.5-COST,0.5-COST-STD,1.0-ACC,1.0-ACC-STD,1.0-COST,1.0-COST-STD,1.2-ACC,1.2-ACC-STD,1.2-COST,1.2-COST-STD,1.5-ACC,1.5-ACC-STD,1.5-COST,1.5-COST-STD,2.0-ACC,2.0-ACC-STD,2.0-COST,2.0-COST-STD
1,54.096666666666664,1.0224643433065725,2.000000000067815,0.0,54.26333333333333,0.9851057472846959,2.000000000067815,0.0,54.26333333333333,0.9851057472846959,2.000000000067815,0.0,54.26333333333333,0.9851057472846959,2.000000000067815,0.0,54.26333333333333,0.9851057472846959,2.000000000067815,0.0,54.26333333333333,0.9851057472846959,2.000000000067815,0.0
2,85.03000000000002,0.3897435053980993,12.85002050938354,0.10221091595829546,85.03333333333335,0.39513710700633237,12.851840799636856,0.12004582361855305,85.03333333333335,0.39513710700633237,12.851788275923212,0.12008477678026966,85.03333333333335,0.39513710700633237,12.851787884584217,0.12008506722024856,85.03333333333335,0.39513710700633237,12.851788275923212,0.12008477678026966,85.03333333333335,0.39513710700633237,12.851788275923212,0.12008477678026966
3,89.09333333333332,0.3784617990409783,19.082085223004412,0.4222033571226246,89.05333333333333,0.13650396819629323,19.422471803639194,0.4791658547881035,89.51,0.21377558326431617,20.353539231446224,0.14276459424490826,89.46,0.10440306508910514,20.50686163903151,0.14508239058655606,89.27333333333333,0.33501243758006144,20.59631203395647,0.11557385659918396,89.77333333333333,0.2950141239556739,20.708607958495236,0.06886399108396969
4,91.39,0.2095232683975683,24.48545806410398,0.6814788217537607,91.44333333333333,0.29263173671584924,25.05516584422703,0.5232184289898344,92.06333333333333,0.3784617990409783,26.589992386031778,0.14487192134327975,92.03666666666668,0.15307950004273954,26.792321868830566,0.08655088489901082,91.93,0.0655743852430243,26.878252920069357,0.046500654247160204,92.34666666666665,0.3397548135543222,26.959610739668946,0.017647994861992453
5,92.70666666666666,0.015275252316521078,29.61992907555785,0.41466879871712686,92.65666666666668,0.22941955743426515,30.163023910585526,0.31452269202651945,92.89999999999999,0.10148891565092441,31.29257380334459,0.183079606879488,93.04333333333334,0.2458319208999023,31.45421885465072,0.12467606952914943,92.97666666666667,0.1778576209593846,31.535900919277868,0.06635063811980328,92.90333333333332,0.08082903768654559,31.580023866498063,0.06548515141807916
6,93.24000000000001,0.1907878402833869,33.90131157945847,0.35863011526448846,93.40666666666668,0.11590225767143028,34.34764564077724,0.309510849625868,93.33333333333333,0.2746512940681941,35.2338635047935,0.20865293949817407,93.52,0.16703293088489934,35.30650903065685,0.11211937961575465,93.56666666666666,0.33545988334424665,35.42429880780531,0.11029655124088582,93.50666666666666,0.17097758137642638,35.381143156858506,0.043252640124402705
7,93.59666666666665,0.4178915329763581,37.74590383427659,0.27361467929174466,93.73666666666666,0.11930353445448445,38.20955613579303,0.290091074265645,93.58999999999999,0.036055512754636664,38.98765012764617,0.223649488613813,93.62,0.10148891565092301,39.05269033456673,0.11453094912271486,93.79666666666667,0.305013660896251,39.16132250872146,0.14773598477142233,93.66666666666667,0.0945163125250494,39.05464619709026,0.049117890119680555
8,94.08,0.055677643628291695,41.514197124128124,0.2663196931372503,93.77666666666666,0.20008331597944795,41.91138519713227,0.30204699418955233,93.94,0.10392304845413657,42.633317398200774,0.19642620740513464,93.97333333333331,0.1069267662156418,42.68264799436435,0.11980281461239642,93.95,0.1700000000000017,42.786567657726316,0.14351169607078323,93.96666666666665,0.1250333288900666,42.681082628954634,0.054513653188926564
9,94.15333333333332,0.1823001188516697,45.21176208393896,0.24859418740338599,94.03000000000002,0.11532562594670781,45.587043169217516,0.37658288484853875,94.02,0.21794494717702945,46.270633340287624,0.21403471335990368,94.08333333333333,0.3178574103797708,46.34271600307469,0.11725799513759404,94.03666666666668,0.15011106998930124,46.52178429685129,0.1471901816676764,94.19666666666667,0.06658328118479064,46.31776240997087,0.06963457106145207
10,94.09999999999998,0.043588989435412735,45.90374841707819,0.26511985242718716,93.97666666666667,0.08020806277011173,46.22035321845404,0.3644852687779736,94.21999999999998,0.060000000000002274,46.880023392342714,0.2048380198611348,94.34000000000002,0.07549834435270941,46.9463441162437,0.11783246771100143,94.35333333333334,0.08962886439832621,47.13210991722028,0.15335248259953346,94.03333333333335,0.2025668613898478,46.921390523139884,0.06878579870605736


==> data/appendix/d_cifar100.csv <==
round,0.3-ACC,0.3-ACC-STD,0.3-COST,0.3-COST-STD,0.5-ACC,0.5-ACC-STD,0.5-COST,0.5-COST-STD,1.0-ACC,1.0-ACC-STD,1.0-COST,1.0-COST-STD,1.2-ACC,1.2-ACC-STD,1.2-COST,1.2-COST-STD,1.5-ACC,1.5-ACC-STD,1.5-COST,1.5-COST-STD,2.0-ACC,2.0-ACC-STD,2.0-COST,2.0-COST-STD
1,36.77333333333333,0.3601851375797344,10.000000000339076,0.0,36.77333333333333,0.3601851375797344,10.000000000339076,0.0,36.77333333333333,0.3601851375797344,10.000000000339076,0.0,36.77333333333333,0.3601851375797344,10.000000000339076,0.0,36.266666666666666,0.724522831478299,10.000000000339076,0.0,36.266666666666666,0.724522831478299,10.000000000339076,0.0
2,50.46333333333333,1.33665004145937,21.392648045585194,0.11060216847331171,50.46333333333333,1.33665004145937,21.390148477132936,0.10748610317675092,50.46333333333333,1.33665004145937,21.389339851362013,0.1071238746461656,50.46333333333333,1.33665004145937,21.38933985136201,0.1071238746461656,50.69,1.6555663683464954,21.378655246221214,0.10452414199484501,50.69,1.6555663683464954,21.378655246221214,0.10452414199484501
3,54.08666666666667,0.5907904309764445,25.922370373558568,0.13799081227372265,54.76333333333333,0.7597587336341228,27.077538967536455,0.23218537890971666,55.669999999999995,0.4233202097703322,29.937424036879634,0.09061596048518217,54.52333333333333,1.9002719103679162,30.382966264482704,0.08415553746266645,55.30666666666667,0.6229232162420473,30.780307877234083,0.17687373044578308,55.82333333333333,0.4619884558442337,30.99882694284858,0.10102020438480401
4,60.676666666666655,0.8962886439832525,32.08836058414074,0.9558485344270545,60.723333333333336,1.0539607835841567,33.891702663063676,0.8153407318259837,61.51333333333334,0.47857427149120224,38.039808742745045,0.2510793818687135,62.24000000000001,0.34828149534535496,38.34332213653337,0.09924499823072108,62.11666666666667,0.8157409719594411,39.23308774822206,0.14773869915964308,61.699999999999996,0.674462749156689,39.42246045749338,0.13937556768458972
5,64.25666666666666,0.5928181283777784,38.23161807007937,1.9297296609675008,65.27000000000001,0.7118988692223082,41.029609653432765,0.6003992772735143,66.76,0.17691806012954628,45.0974802888019,0.17799848313937594,66.07666666666667,0.3478984526170389,45.67146810517513,0.1851169155391018,66.44333333333333,0.10503967504392178,46.311371225475945,0.18831543417916863,65.66000000000001,0.4253234063627348,46.456702545985166,0.12171997601592544
6,67.92,0.44034077712607766,43.40873840263626,2.4050259249848613,68.48666666666666,0.9550567173384733,47.22055162023373,0.49067332027412525,70.26333333333334,0.18502252115170562,50.86763625419862,0.16500236045632855,69.44666666666667,0.33650160970392606,51.13015877277517,0.4396577310693389,69.45333333333333,0.21007935008785056,51.59739294491819,0.08907725565564505,69.33333333333333,0.22854612955229858,51.66579010669994,0.156590469089778
7,69.78333333333335,0.6158192375472914,47.23183688858668,1.9784319945909647,70.89,0.3968626966596875,52.143753213660915,0.7080938207193728,71.5,0.28478061731796434,54.371859222755894,0.11313628020772908,71.51666666666667,0.44015148907317997,54.777889438182875,0.4835666067197164,71.59333333333333,0.7112196097783927,55.01923131367395,0.10821444305157463,71.09666666666666,0.39954140377854036,55.069204241621684,0.19260823926181259
8,71.59666666666666,0.4759551799627073,52.08651913717404,1.2053003873836063,72.07000000000001,0.4084115571332422,55.181872857048994,0.7413800441673664,72.38000000000001,0.09539392014169346,56.75497634486259,0.17977110070599092,71.98,0.24062418831031424,57.10471771768804,0.4933725675017548,72.28666666666668,0.05859465277082888,57.22858424196149,0.10920314981050593,72.14,0.19697715603592042,57.30649033071708,0.24341204454768878
9,72.20666666666666,0.5412331598611972,55.42396752055813,1.0302629420083305,72.33,0.21283796653792933,56.71828104486871,0.4694399205326903,72.41666666666667,0.11590225767142763,57.78240825925378,0.2029202423914649,72.14333333333333,0.38888730158406715,58.13172961265272,0.5024973265844753,72.23333333333333,0.3274650108535728,58.237843169779126,0.09144306075640593,72.02333333333333,0.37898988552907076,58.351305343221945,0.2448732489711885


==> data/appendix/d_imagenet.csv <==
round,0.3-ACC,0.5-ACC,1.0-ACC,1.2-ACC,2.0-ACC,0.3-COST,0.5-COST,1.0-COST,1.2-COST,2.0-COST
1,23.016,23.016,23.016,23.148,23.016,4.683230211,4.683230211,4.683230211,4.683230211,4.683230211
2,30.81,30.81,30.81,30.92,30.81,9.096162837,9.096706684,9.107883698,9.095843431,9.109172092
3,35.83,36.308,36.88,37.974,37.058,10.88652234,11.64180875,12.95598677,13.03738318,13.11087838
4,39.03,40.206,40.118,40.424,40.106,12.48632963,13.83360377,16.33557562,16.61349607,16.84867071
5,42.85,44.486,43.33,44.55,43.932,15.81235177,17.25529956,19.65717408,19.93829596,20.35501887
6,44.758,46.318,46.446,47.44,47.168,16.72213203,19.32298477,22.91508714,23.1888215,23.63415821
7,46.584,48.25,48.116,47.724,48.464,18.69681478,22.3489789,25.88366134,26.13676832,26.63128351
8,49.118,50.16,50.158,49.986,50.894,21.44470263,25.41702983,28.63445999,28.89185908,29.41141534
9,49.664,52.352,52.168,51.776,51.95,23.87067377,27.39431087,31.41703803,31.60339931,32.01233373
10,51.776,53.39,53.374,53.016,53.706,25.71905145,29.92002325,33.87118625,34.05977108,34.38322182
11,52.532,53.674,54.404,53.516,54.888,28.45785195,32.31210972,36.1085154,36.35013688,36.56419207
12,53.96,54.98,55.372,55.638,56.106,30.40489207,34.39376108,38.18931602,38.36334294,38.50869412
13,54.954,55.582,56.03,55.892,56.594,32.80891014,36.50163668,40.12985352,40.27243409,40.25081953
14,54.858,56.076,56.476,56.232,57.658,34.69848563,38.46788564,41.8984469,41.91226163,41.77761631
15,56.008,56.926,57.128,57.78,57.798,36.05873109,40.02861294,43.47602916,43.44766268,43.17554526
16,56.23,57.574,57.788,58.418,59.07,37.98173135,42.2303877,44.84819229,44.77711202,44.3590549

==> data/appendix/nlp.csv <==
round,CCENT-ACC,CENT-ACC,CRAND-ACC,ENT-ACC,RAND-ACC,CCENT-MACROF1,CENT-MACROF1,CRAND-MACROF1,ENT-MACROF1,RAND-MACROF1,CCENT-MICROF1,CENT-MICROF1,CRAND-MICROF1,ENT-MICROF1,RAND-MICROF1,CCENT-COST,CENT-COST,CRAND-COST,ENT-COST,RAND-COST
1,78.6604361,78.6604361,78.6604361,78.6604361,78.6604361,13.4186979,13.4186979,13.4186979,13.4186979,13.4186979,78.6604361,78.6604361,78.6604361,78.6604361,78.6604361,5.103776795,5.103776795,5.103776795,5.103776795,5.103776795
2,85.3971963,85.3971963,85.1635514,85.3971963,85.1635514,25.7810786,25.7810786,24.6741131,25.7810786,24.6741131,85.3971963,85.3971963,85.1635514,85.3971963,85.1635514,10.10902639,10.10902639,10.18099345,15.31133038,15.31133038
3,88.7461059,88.7461059,88.0841121,88.7461059,88.0841121,37.9042529,37.9042529,34.2441353,37.9042529,34.2441353,88.7461059,88.7461059,88.0841121,88.7461059,88.0841121,13.38749921,13.38749921,13.44827031,25.51888397,25.51888397
4,90.8099688,90.8099688,89.5249221,90.8099688,89.5249221,49.2657136,49.2657136,43.1536865,49.2657136,43.1536865,90.8099688,90.8099688,89.5249221,90.8099688,89.5249221,16.41553575,16.41553575,16.2633971,35.72643756,35.72643756
5,91.7834891,91.7834891,91.2383178,91.7834891,91.2383178,55.1010784,55.1010784,53.0874744,55.1010784,53.0874744,91.7834891,91.7834891,91.2383178,91.7834891,91.2383178,19.22896644,19.22896644,18.86542584,45.93399115,45.93399115
6,92.3676012,92.3676012,92.211838,92.3676012,92.211838,58.3430543,58.3430543,52.9464357,58.3430543,52.9464357,92.3676012,92.3676012,92.211838,92.3676012,92.211838,22.01825725,22.01825725,21.76516879,56.14154474,56.14154474
7,93.0685358,93.0685358,92.6401869,93.0685358,92.6401869,60.3241454,60.3241454,58.3323005,60.3241454,58.3323005,93.0685358,93.0685358,92.6401869,93.0685358,92.6401869,26.26102926,26.26102926,24.31877525,66.34909833,66.34909833
8,93.3411215,93.3411215,92.834891,93.3411215,92.834891,65.3531206,65.3531206,61.8521295,65.3531206,61.8521295,93.3411215,93.3411215,92.834891,93.3411215,92.834891,29.02603912,29.02603912,26.52830262,76.55665192,76.55665192
9,93.5747664,93.5747664,93.4190031,93.5747664,93.4190031,64.7679895,64.7679895,66.6383043,64.7679895,66.6383043,93.5747664,93.5747664,93.4190031,93.5747664,93.4190031,31.8900431,31.8900431,28.706207,86.76420551,86.76420551
10,93.8084112,93.8862928,93.4579439,93.8862928,93.4579439,69.6671209,69.2502133,65.9640978,69.2502133,65.9640978,93.8084112,93.8862928,93.4579439,93.8862928,93.4579439,34.4900991,34.51989718,31.40071701,96.9717591,96.9717591
11,93.9641745,93.9641745,93.9641745,93.9641745,93.9641745,69.397641,69.397641,69.397641,69.397641,69.397641,93.9641745,93.9641745,93.9641745,93.9641745,93.9641745,35.10792339,35.05112653,32.54972259,100,100

==> data/appendix/rebuttal/dsearch_cifar100_badge.csv <==
round,0.1-ACC,0.2-ACC,0.3-ACC,0.5-ACC,1.0-ACC,0.1-COST,0.2-COST,0.3-COST,0.5-COST,1.0-COST
1,35.64,35.64,35.64,35.64,35.64,10.00,10.00,10.00,10.00,10.00
2,54.06,54.15,54.15,54.29,53.92,19.30,19.30,19.30,19.37,19.24
3,60.45,60.05,60.05,60.29,60.46,25.47,25.47,25.47,25.63,25.44
4,64.30,65.57,65.50,65.09,64.05,31.17,30.98,31.01,31.35,30.92
5,67.50,67.13,67.19,67.27,67.57,36.33,35.88,35.94,36.43,35.74
6,69.23,68.79,68.60,68.70,69.19,41.03,40.45,40.68,41.19,40.54
7,70.61,70.62,71.18,70.70,70.65,45.92,45.11,45.32,46.02,45.62
8,72.08,72.63,72.27,72.59,72.55,50.69,50.12,50.20,50.74,50.29
9,73.29,73.03,73.29,73.72,73.42,53.29,52.82,52.95,53.21,53.00

==> data/appendix/rebuttal/dsearch_cifar100_ent.csv <==
round,0.1-ACC,0.2-ACC,0.3-ACC,0.5-ACC,1.0-ACC,0.1-COST,0.2-COST,0.3-COST,0.5-COST,1.0-COST
1,36.04,36.04,36.04,36.04,36.04,10.00,10.00,10.00,10.00,10.00
2,49.93,49.93,49.93,49.93,49.93,21.40,21.40,21.40,21.41,21.41
3,54.44,52.39,54.08,54.27,57.21,25.29,25.62,26.02,27.06,30.02
4,59.63,59.7,60.85,60.54,62.34,30.10,31.25,32.73,33.39,37.67
5,62.65,62.45,64.52,65.08,65.48,35.69,35.04,38.96,41.22,44.80
6,65.68,65.99,66.52,67.22,69.31,39.17,39.77,42.65,47.75,50.72
7,68.84,69.43,69.9,70.58,71.28,45.27,45.00,48.06,52.84,54.64
8,71.55,70.83,71.15,71.31,71.63,51.38,51.32,52.49,55.70,57.00
9,72.09,72.23,71.81,71.93,71.4,54.69,54.86,55.64,57.06,58.00

==> data/appendix/rebuttal/dsearch_r52_ent.csv <==
round,0.4-ACC,0.8-ACC,1.2-ACC,2.0-ACC,0.4-MAC,0.8-MAC,1.2-MAC,2.0-MAC,0.4-COST,0.8-COST,1.2-COST,2.0-COST
1,78.66,78.66,78.66,78.66,13.42,13.42,13.42,13.42,5.10,5.10,5.10,5.10
2,85.40,85.40,85.40,85.40,25.78,25.78,25.78,25.78,10.08,10.08,10.11,10.08
3,88.75,88.75,88.75,88.75,37.90,37.90,37.90,37.90,13.40,13.40,13.39,13.40
4,90.81,90.81,90.81,90.81,49.27,49.27,49.27,49.27,15.92,15.92,16.42,15.92
5,91.78,91.78,91.78,91.78,55.10,55.10,55.10,55.10,18.52,18.52,19.23,18.52
6,92.37,92.37,92.37,92.37,58.34,58.34,58.34,58.34,20.87,20.87,22.02,20.87
7,93.07,93.07,93.07,93.07,60.32,60.32,60.32,60.32,23.14,23.14,26.26,23.14
8,93.34,93.34,93.34,93.34,65.35,65.35,65.35,65.35,25.50,25.50,29.03,25.50
9,93.57,93.57,93.57,93.57,64.77,64.77,64.77,64.77,27.78,27.78,31.89,27.78
10,93.65,93.73,93.81,93.89,68.04,68.59,69.67,69.22,30.09,30.21,34.49,30.31
11,93.96,93.96,93.96,93.96,69.40,69.40,69.40,69.40,30.78,30.77,35.11,30.84

==> data/appendix/rebuttal/products10k.csv <==
round,ENT-COST,EFF-ENT-ACC,EFF-CCENT-ACC,EFF-CCENT-COST,RES-ENT-ACC,RES-CCENT-ACC,RES-CCENT-COST,VIT-ENT-ACC,VIT-CCENT-ACC,VIT-CCENT-COST
1,21.14,10.47,12.11,21.14,19.83,19.83,21.14,25.19,25.04,21.14
2,36.64,20.56,20.07,36.64,22.31,22.31,34.00,29.45,29.27,33.27
3,52.14,29.38,30.22,51.38,26.16,26.16,47.71,34.53,34.48,45.03
4,67.64,38.78,37.59,62.04,30.40,30.40,61.04,39.96,39.69,56.79
5,83.14,44.24,43.02,67.14,35.65,35.65,73.74,44.42,44.58,68.00
6,98.64,46.40,45.83,72.67,39.30,39.30,87.00,49.24,49.36,79.81

==> data/appendix/rebuttal/roberta.csv <==
round,RAND-COST,CRAND-COST,RAND-ACC,CRAND-ACC,ENT-ACC,CCENT-ACC,ENT-MAC,CCENT-MAC,ENT-COST,CCENT-COST
1,5.1,5.103776795,81.07476636,81.07476636,81.07,81.07,15.99,15.99,5.1,5.1
2,15.31,9.801556587,86.87694704,86.87694704,87.07,87.07,30.8,30.8,15.31,9.61
3,25.52,12.6174196,90.07009346,90.07009346,90.38,90.38,43.71,43.71,25.52,12.49
4,35.73,15.24818869,91.66666667,91.66666667,91.98,91.98,51.89,51.89,35.73,14.97
5,45.93,17.7235802,92.44548287,92.44548287,92.95,92.95,54.77,54.77,45.93,17.41
6,56.14,20.0897623,93.57476636,93.57476636,93.38,93.38,57.72,57.72,56.14,19.69
7,66.35,22.46942553,93.7305296,93.7305296,93.54,93.54,58.91,58.91,66.35,21.99
8,76.56,24.69821689,93.65264798,93.65264798,93.69,93.69,62.23,62.23,76.56,24.49
9,86.76,26.92342767,93.88629283,93.88629283,93.85,93.85,66.21,66.21,86.76,26.69
10,96.97,29.31044065,94.04205607,94.04205607,94.16,94.39,68.81,69.06,96.97,28.77
11,100,29.98055461,93.96417445,93.96417445,93.96,93.96,68.76,68.76,100,29.6

==> data/appendix/rebuttal/weaksup.csv <==
round,ENT-ACC,CENT-ACC,ENT-COST,CENT-COST,T0ENT-ACC,T0.1ENT-ACC,T0ENT-COST,T0.1ENT-COST
1,36.77,36.36,10,10,32.32,32.32,10,10
2,50.46,50.74,22,21.48,32.97,31.91,11.81,11.81
3,54.35,53.25,34,31.26,32.49,32.07,13.61,13.61
4,61.92,61.83,46,40.09,34.25,30.78,15.42,15.42
5,67.07,66.27,58,47.07,36.66,35.42,17.22,17.22
6,70.55,70.77,70,52.17,37.84,38.69,19.03,19.03
7,71.73,71.79,82,55.38,40.9,41.16,20.84,20.84
8,72.23,72.18,94,57.49,41.32,41.36,22.64,22.64
9,72.01,71.51,100,58.53,43.06,43.15,24.45,24.45
10,,,,,45.24,46.27,26.26,26.26
11,,,,,47.52,46.99,28.06,28.06
12,,,,,49.21,48.95,29.87,29.87
13,,,,,50.08,50.67,31.67,31.67
14,,,,,51.82,51.96,33.48,33.48
15,,,,,53.01,53.14,35.29,35.29
16,,,,,53.55,54.2,37.09,37.09
17,,,,,55.5,55.23,38.9,38.9
18,,,,,56.82,55.03,40.71,40.71
19,,,,,57.41,57.19,42.51,42.51
20,,,,,58.11,58.13,44.32,44.32
21,,,,,57.67,59.7,46.12,46.12
22,,,,,58.95,60.11,47.93,47.93
23,,,,,60.62,62.37,49.74,49.74
24,,,,,61.54,62.4,51.54,51.54
25,,,,,60.96,61.9,53.35,53.35
26,,,,,61.45,64.74,55.15,55.15
27,,,,,62.7,64.22,56.96,56.96
28,,,,,63.26,65.32,58.77,58.77
29,,,,,64.57,66.51,60.57,60.57
30,,,,,64.53,67.26,62.38,62.38
31,,,,,64.57,66.41,64.19,64.19
32,,,,,64.59,68.15,65.99,65.99
33,,,,,65.79,67.54,67.8,67.35
34,,,,,65.45,,69.6,
35,,,,,66.15,,71.41,
36,,,,,65.92,,73.22,
37,,,,,66.31,,75.02,
38,,,,,66.8,,76.83,
39,,,,,66.76,,78.63,
40,,,,,67.06,,80.44,

==> data/avg_set_size_cifar.csv <==
round,CIFAR10-ACC,CIFAR10-ACC-STD,CIFAR10-SIZE,CIFAR10-SIZE-STD,CIFAR100-ACC,CIFAR100-ACC-STD,CIFAR100-SIZE,CIFAR100-SIZE-STD
1,54.23,0.9859513172565906,10.0,0.0,36.77333333333333,0.3601851375797344,100.0,0.0
2,84.93666666666668,0.24583192089989486,2.1727133333333337,0.26104147895178154,50.46333333333333,1.33665004145937,18.744246666666665,1.1590206626861037
3,89.52666666666669,0.22368132093076365,1.1958266666666666,0.036782008283036065,54.76333333333333,0.7597587336341228,2.5318400000000003,0.5128608454542031
4,91.92666666666668,0.5430776494511006,1.1039866666666667,0.028498683010506492,60.723333333333336,1.0539607835841567,1.92968,0.2357316703372714
5,92.80666666666667,0.2050203241957553,1.0397999999999998,0.0170713912731212,65.27000000000001,0.7118988692223082,1.87774,0.01037857408317738
6,93.35666666666667,0.24785748593362034,1.0203666666666666,0.01581110158506779,68.48666666666666,0.9550567173384733,1.47026,0.17778491387066564
7,93.56,0.07000000000000028,1.0409533333333334,0.04135424685970394,70.89,0.3968626966596875,1.25708,0.11020589639397704
8,93.89333333333333,0.16041612554021667,1.0039933333333335,0.005216026584799382,72.07000000000001,0.4084115571332422,1.0972866666666665,0.03413107870157831
9,94.19999999999999,0.3011644069275063,1.0817133333333333,0.11453017826465361,72.33,0.21283796653792933,1.1491266666666669,0.05324698050907047
10,94.2,0.09165151389912027,1.0747866666666668,0.07471246303886216,,,,
11,,,,,,,,
12,,,,,,,,
13,,,,,,,,
14,,,,,,,,
15,,,,,,,,
16,,,,,,,,


==> data/avg_set_size_imagenet.csv <==
round,IMAGENET-ACC,IMAGENET-ACC-STD,IMAGENET-SIZE,IMAGENET-SIZE-STD
1,23.63,0.5318533632496824,1000.0,0.0
2,31.874666666666666,0.9851625923335362,170.05324546666668,34.58538039330575
3,35.34466666666666,0.4344667229297676,10.347409043333334,0.15985082932282757
4,38.398,0.7386365818181474,3.445306765666667,0.24340849703901038
5,42.01533333333333,1.1326452813362775,11.702239702999998,5.975834556150872
6,44.876666666666665,0.5870650162744606,4.126292668666666,1.1269253920735602
7,47.17933333333334,0.5641430078741859,5.833824683666666,4.0122083616091215
8,49.32,0.33953497610702843,3.9855805946666667,0.7774410982937875
9,50.73266666666666,1.0046976327897525,3.797922519,0.8318509713997785
10,52.00066666666667,0.3467352496261883,6.199520697333333,2.872756651429747
11,52.940666666666665,0.42705659265878576,4.268460708,1.1218296257233225
12,53.885333333333335,0.39927100236973656,4.306961023,1.551507374983723
13,54.822,0.11926441212700355,4.160965744666666,0.9236302533798603
14,55.135999999999996,0.2416691953890717,3.524499668666667,0.6113213892836028
15,56.006,0.3930038167753633,3.904539897333333,1.2809316022719521
16,56.54466666666667,0.27903643728612304,4.4724091396666665,0.5166286689435126


==> data/calibration_set_size.csv <==
size,COST,COST-STD
0.1,41.39850273349452,0.23018545358135614
0.5,40.03363052259042,0.5127625111261382
1.0,40.19322879549785,0.5434273879397441
2.0,39.98511763527617,0.7079214412511259


==> data/component_analysis.csv <==
round,CFENT-ACC,CFENT-ACC-STD,CFENT-COST,CFENT-COST-STD,CENT-ACC,CENT-ACC-STD,CENT-COST,CENT-COST-STD,CCENT-ACC,CCENT-ACC-STD,CCENT-COST,CCENT-COST-STD,ENT-ACC,ENT-ACC-STD,ENT-COST,ENT-COST-STD
1,35.89333333333334,0.5029247790011285,10.000000000339076,0.0,36.77333333333333,0.3601851375797344,10.000000000339076,0.0,36.77333333333333,0.3601851375797344,10.000000000339076,0.0,36.77333333333333,0.3601851375797344,10.000000000000002,0.0
2,49.663333333333334,2.3250017921140045,21.40764114253893,0.03911328242293571,50.46333333333333,1.33665004145937,21.389225004404935,0.10732215709856448,50.46333333333333,1.33665004145937,21.392648045585194,0.11060216847331171,50.46333333333333,1.33665004145937,22.000000000000007,0.0
3,55.913333333333334,1.0300161811026771,31.706004364985503,0.05000006509360475,54.35,1.0853110153315508,31.284899141339547,0.02528217644061646,54.08666666666667,0.5907904309764445,25.922370373558568,0.13799081227372265,54.35,1.0853110153315508,34.00000000000001,0.0
4,61.62,1.3780783722270662,40.91638545674443,0.09841711685940548,61.916666666666664,0.9928410413219884,39.99589518443157,0.0981599416070916,60.676666666666655,0.8962886439832525,32.08836058414074,0.9558485344270545,61.916666666666664,0.9928410413219884,46.00000000000001,0.0
5,66.85666666666667,1.1038719732529383,48.26916808849137,0.39990905861149895,67.07,0.8971621926942799,46.92707572847664,0.1305132498359938,64.25666666666666,0.5928181283777784,38.23161807007937,1.9297296609675008,67.07,0.8971621926942799,58.00000000000001,0.0
6,69.92666666666666,0.681346705674378,53.23021453780015,0.45198682827421377,70.55,0.6200000000000029,51.92418356540275,0.2278621802079341,67.92,0.44034077712607766,43.40873840263626,2.4050259249848613,70.55,0.6200000000000029,70.0,0.0
7,71.74333333333334,0.70315953618886,56.601326652047476,0.4170590032046266,71.73,0.39344631145811976,55.113355175199196,0.2746925357004799,69.78333333333335,0.6158192375472914,47.23183688858668,1.9784319945909647,71.73,0.39344631145811976,82.00000000000001,0.0
8,72.35000000000001,0.6708949247087821,59.288626770033936,0.5571924749485795,72.23,0.21931712199460895,57.20363509216074,0.3073516833202451,71.59666666666666,0.4759551799627073,52.08651913717404,1.2053003873836063,72.23,0.21931712199460895,94.00000000000001,0.0
9,72.18666666666667,0.24131583730317618,60.64747239775255,0.5663276407959035,72.01,0.4769696007084815,58.22844891757321,0.3145194136118642,72.20666666666666,0.5412331598611972,55.42396752055813,1.0302629420083305,72.01,0.4769696007084815,100.00000000000001,0.0


==> data/main_cifar10.csv <==
round,RAND-ACC,RAND-ACC-STD,RAND-COST,RAND-COST-STD,CRAND-ACC,CRAND-ACC-STD,CRAND-COST,CRAND-COST-STD,ENT-ACC,ENT-ACC-STD,ENT-COST,ENT-COST-STD,CENT-ACC,CENT-ACC-STD,CENT-COST,CENT-COST-STD,BADGE-ACC,BADGE-ACC-STD,BADGE-COST,BADGE-COST-STD,CBADGE-ACC,CBADGE-ACC-STD,CBADGE-COST,CBADGE-COST-STD,PROBCOVER-ACC,PROBCOVER-ACC-STD,PROBCOVER-COST,PROBCOVER-COST-STD,CPROBCOVER-ACC,CPROBCOVER-ACC-STD,CPROBCOVER-COST,CPROBCOVER-COST-STD,SAAL-ACC,SAAL-ACC-STD,SAAL-COST,SAAL-COST-STD,CSAAL-ACC,CSAAL-ACC-STD,CSAAL-COST,CSAAL-COST-STD,CCENT-ACC,CCENT-ACC-STD,CCENT-COST,CCENT-COST-STD,CCBADGE-ACC,CCBADGE-ACC-STD,CCBADGE-COST,CCBADGE-COST-STD,CCPROBCOVER-ACC,CCPROBCOVER-ACC-STD,CCPROBCOVER-COST,CCPROBCOVER-COST-STD,CCSAAL-ACC,CCSAAL-ACC-STD,CCSAAL-COST,CCSAAL-COST-STD
1,54.26333333,0.985105747,2,0,54.26333333,0.985105747,2,0,54.26333333,0.985105747,2,0,54.26333333,0.985105747,2,0,54.26333333,0.804335475,2,0,54.26333333,0.804335475,2,0,54.26333333,0.985105747,2,0,54.26333333,0.985105747,2,0,54.57333333,0.482320778,2,0,54.57333333,0.482320778,2,0,54.09666667,1.022464343,2,0,54.26333333,0.804335475,2,0,54.22666667,0.931146247,2,0,54.09666667,1.022464343,2,0
2,83.86666667,0.619784909,14,0,83.86666667,0.619784909,10.50656549,0.142886491,85.03333333,0.395137107,14,0,85.03333333,0.395137107,12.85178788,0.120084054,85.03333333,0.17594191,14,0,85.03333333,0.17594191,11.8693422,0.075632141,82.76,1.063813893,14,0,82.76,1.063813893,11.63787384,0.094087015,84.87,1.211321592,14,0,84.87,1.211321592,12.67783429,0.112150316,85.03,0.389743505,12.85002051,0.102210916,83.75,0.181842423,10.53691484,0.126025309,83.08,0.622173609,11.62677905,0.091462148,85.24666667,0.553744827,12.55895076,0.097498702
3,88.32333333,0.28501462,26,0,88.32333333,0.28501462,15.79821006,0.123290574,89.45,0.433128157,26,0,89.45,0.433128157,20.82150726,0.147261678,89.53333333,0.252234459,26,0,89.53333333,0.252234459,19.51047156,0.067868479,88.54,0.07,26,0,88.54,0.07,18.17694932,0.016789848,89.78666667,0.440605644,26,0,89.78666667,0.440605644,20.50455514,0.031311477,89.09333333,0.378461799,19.08208522,0.422203357,87.98,0.318852108,15.80239648,0.15405547,87.4,0.440340777,16.30772176,0.157770211,89.36333333,0.454899256,18.84108429,0.243597554
4,90.24666667,0.070945989,38,0,90.24666667,0.070945989,20.55936796,0.070774407,91.93333333,0.185022521,38,0,91.93333333,0.185022521,27.12937086,0.136360286,91.77666667,0.278846832,38,0,91.77666667,0.278846832,25.8345985,0.071759876,90.64,0.468721666,38,0,90.64,0.468721666,22.7361389,0.097801834,91.94333333,0.22854613,38,0,91.94333333,0.22854613,26.94784516,0.041448305,91.39,0.209523268,24.48545806,0.681478822,89.88333333,0.160069429,20.52504418,0.178501177,89.65,0.59573484,21.01169473,0.337928025,91.38,0.308058436,24.31545806,0.108047831
5,91.38666667,0.123423391,50,0,91.38666667,0.123423391,25.08462187,0.097904748,93.29333333,0.14571662,50,0,93.29333333,0.14571662,31.5743225,0.114995967,92.78666667,0.091043335,50,0,92.78666667,0.091043335,30.52035456,0.059045171,91.91666667,0.385529938,50,0,91.91666667,0.385529938,27.00440349,0.114870203,93.04666667,0.323470761,50,0,93.04666667,0.323470761,31.46796084,0.066750995,92.70666667,0.015275252,29.61992908,0.414668799,91.37,0.276526069,24.97685544,0.219121777,91.33666667,0.570730526,25.78126413,0.173923327,92.78333333,0.090737717,29.23191689,0.276897003
6,92.3,0.104403065,62,0,92.3,0.104403065,29.54401327,0.120805356,93.41,0.165227116,62,0,93.41,0.165227116,35.39686243,0.148684631,93.6,0.148996644,62,0,93.6,0.148996644,34.3832639,0.04287489,92.27333333,0.212210587,62,0,92.27333333,0.212210587,31.18543131,0.120045687,93.39333333,0.116761866,62,0,93.39333333,0.116761866,35.2852312,0.058841168,93.24,0.19078784,33.90131158,0.358630115,91.94333333,0.118977122,29.37571083,0.238648065,92.36,0.308058436,30.06103653,0.179716077,93.26333333,0.159478316,33.48558739,0.370813621
7,93.08,0.199749844,74,0,93.08,0.199749844,33.90775566,0.14860499,93.69,0.155241747,74,0,93.69,0.155241747,39.08793212,0.163487615,93.74,0.086023253,74,0,93.74,0.086023253,38.13764141,0.034739128,93.18,0.02,74,0,93.18,0.02,35.31800546,0.143440163,93.68666667,0.106926766,74,0,93.68666667,0.106926766,38.96980993,0.088110987,93.59666667,0.417891533,37.74590383,0.273614679,92.75333333,0.102740233,33.67805112,0.233952987,92.81,0.15132746,34.43697761,0.050410888,93.6,0.135277493,37.42273412,0.253649414
8,93.6,0.219317122,86,0,93.6,0.219317122,38.1646381,0.100917738,93.89333333,0.256969518,86,0,93.89333333,0.256969518,42.71356218,0.165861966,94.04666667,0.146363323,86,0,94.04666667,0.146363323,41.76728256,0.030697155,93.85333333,0.161658075,86,0,93.85333333,0.161658075,39.39640868,0.149137981,94.08,0.13453624,86,0,94.08,0.13453624,42.59416766,0.093374782,94.08,0.055677644,41.51419712,0.266319693,93.39666667,0.140791414,38.00410152,0.151732765,93.62333333,0.111504858,38.35915456,0.102356766,94.00333333,0.090737717,41.25550682,0.215390957
9,94.02666667,0.05033223,98,0,94.02666667,0.05033223,42.40947525,0.103055578,94.05333333,0.133166562,98,0,94.05333333,0.133166562,46.36561928,0.173275033,94.08666667,0.049216077,98,0,94.08666667,0.049216077,45.4090819,0.041587303,94.15333333,0.030550505,98,0,94.15333333,0.030550505,43.4165719,0.1608211,93.94333333,0.060277138,98,0,93.94333333,0.060277138,46.26655781,0.1732973,94.15333333,0.182300119,45.21176208,0.248594187,94.20333333,0.114406682,42.34578475,0.140891179,94.11666667,0.231156513,42.50246776,0.060316032,94.01,0.163707055,44.91430006,0.204732067
10,94.14666667,0.287286152,100,0,94.14666667,0.287286152,43.11076194,0.10063329,94.11,0.21,100,0,94.11,0.21,46.96994816,0.173911738,94.19333333,0.148174072,100,0,94.19333333,0.148174072,46.01253984,0.04160803,94.27333333,0.145028733,100,0,94.27333333,0.145028733,44.07896821,0.154485159,94.07333333,0.162583312,100,0,94.07333333,0.162583312,46.87577769,0.167713727,94.1,0.043588989,45.90374842,0.265119852,94.34333333,0.041096093,43.1366167,0.130395954,94.22333333,0.143643076,43.404705,0.081485163,94.06666667,0.150443788,45.56072443,0.192152193

==> data/main_cifar100.csv <==
round,RAND-ACC,RAND-ACC-STD,RAND-COST,RAND-COST-STD,CRAND-ACC,CRAND-ACC-STD,CRAND-COST,CRAND-COST-STD,ENT-ACC,ENT-ACC-STD,ENT-COST,ENT-COST-STD,CENT-ACC,CENT-ACC-STD,CENT-COST,CENT-COST-STD,BADGE-ACC,BADGE-ACC-STD,BADGE-COST,BADGE-COST-STD,CBADGE-ACC,CBADGE-ACC-STD,CBADGE-COST,CBADGE-COST-STD,PROBCOVER-ACC,PROBCOVER-ACC-STD,PROBCOVER-COST,PROBCOVER-COST-STD,CPROBCOVER-ACC,CPROBCOVER-ACC-STD,CPROBCOVER-COST,CPROBCOVER-COST-STD,SAAL-ACC,SAAL-ACC-STD,SAAL-COST,SAAL-COST-STD,CSAAL-ACC,CSAAL-ACC-STD,CSAAL-COST,CSAAL-COST-STD,CCENT-ACC,CCENT-ACC-STD,CCENT-COST,CCENT-COST-STD,CCBADGE-ACC,CCBADGE-ACC-STD,CCBADGE-COST,CCBADGE-COST-STD,CCPROBCOVER-ACC,CCPROBCOVER-ACC-STD,CCPROBCOVER-COST,CCPROBCOVER-COST-STD,CCSAAL-ACC,CCSAAL-ACC-STD,CCSAAL-COST,CCSAAL-COST-STD
1,36.77333333,0.360185138,10,0,36.77333333,0.360185138,10,0,36.77333333,0.360185138,10,0,36.77333333,0.360185138,10,0,35.89333333,0.410636363,10,0,35.89333333,0.410636363,10,0,36.77333333,0.360185138,10,0,36.77333333,0.360185138,10,0,36.77333333,0.360185138,10,0,36.77333333,0.360185138,10,0,36.77333333,0.360185138,10,0,35.89333333,0.410636363,10,0,35.89333333,0.502924779,10,0,36.26666667,0.724522831,10,0
2,50.96,0.401497198,22,0,50.96,0.401497198,18.92302285,0.118879286,50.46333333,1.336650041,22,0,50.46333333,1.336650041,21.389225,0.107322157,51.06,0.905575324,22,0,51.06,0.905575324,20.3375179,0.081431634,49.04,1.283393938,22,0,49.04,1.283393938,20.21526329,0.163803137,50.30666667,0.970274875,22,0,50.30666667,0.970274875,21.22069328,0.056166059,50.46333333,1.336650041,21.39264805,0.110602168,50.48333333,0.681191766,19.1130006,0.065911824,49.43666667,0.925112606,20.31204287,0.135625157,50.15,0.730821456,21.21153813,0.045111727
3,56.18333333,1.556930741,34,0,56.18333333,1.556930741,25.8934897,0.213974715,54.35,1.085311015,34,0,54.35,1.085311015,31.28489914,0.025282176,56.52333333,0.534249214,34,0,56.52333333,0.534249214,29.17391743,0.016951621,51.03333333,0.414769012,34,0,51.03333333,0.414769012,29.61861451,0.08653333,56.72666667,0.263122278,34,0,56.72666667,0.263122278,31.05798176,0.054985533,54.08666667,0.590790431,25.92237037,0.137990812,55.73333333,0.55433644,25.7294134,0.125376356,51.61333333,0.015275252,24.52092773,0.333924216,54.41,0.874699949,25.72266177,0.183711634
4,60.63,0.699070812,46,0,60.63,0.699070812,32.14603845,0.466613831,61.91666667,0.992841041,46,0,61.91666667,0.992841041,39.99589518,0.098159942,62.88666667,0.103387083,46,0,62.88666667,0.103387083,37.24816473,0.05183958,59.14333333,0.615819238,46,0,59.14333333,0.615819238,36.91384872,0.109953139,61.54,1.400821188,46,0,61.54,1.400821188,39.59183846,0.112511166,60.67666667,0.896288644,32.08836058,0.955848534,60.86,0.299777695,31.64829343,0.060087477,57.63,1.311602074,29.14669925,0.964545904,58.93666667,1.015890414,30.32333166,0.781638976
5,65.10333333,0.556267322,58,0,65.10333333,0.556267322,37.83967875,0.311759679,67.07,0.897162193,58,0,67.07,0.897162193,46.92707573,0.13051325,66.95333333,0.261958436,58,0,66.95333333,0.261958436,44.43075203,0.024533499,64.86,1.060707311,58,0,64.86,1.060707311,41.86062711,0.195492526,66.36666667,0.568711995,58,0,66.36666667,0.568711995,46.42755173,0.238541257,64.25666667,0.592818128,38.23161807,1.929729661,64.91666667,0.433999488,37.0684139,0.106301478,62.24333333,0.780149558,34.76038734,1.959119932,63.4,0.277308492,36.47483584,0.784685297
6,67.93333333,0.565184336,70,0,67.93333333,0.565184336,42.98919753,0.332608509,70.55,0.62,70,0,70.55,0.62,51.92418357,0.22786218,70.05666667,0.720061726,70,0,70.05666667,0.720061726,50.19103617,0.005528893,67.81333333,1.115989845,70,0,67.81333333,1.115989845,46.18032732,0.252980081,70.43666667,0.45236416,70,0,70.43666667,0.45236416,51.4740044,0.206400435,67.92,0.440340777,43.4087384,2.405025925,66.84,0.346698717,42.17168573,0.15619778,66.43333333,0.948173683,40.11611805,1.174488463,66.42333333,0.577090403,40.5382945,0.367224854
7,70.11,0.578186821,82,0,70.11,0.578186821,47.83017382,0.320722861,71.73,0.393446311,82,0,71.73,0.393446311,55.11335518,0.274692536,72.16666667,0.413548331,82,0,72.16666667,0.413548331,53.68211277,0.02724719,69.80333333,0.610437002,82,0,69.80333333,0.610437002,50.25387269,0.246138248,71.84,0.422255847,82,0,71.84,0.422255847,54.61911124,0.205433063,69.78333333,0.615819238,47.23183689,1.978431995,69.95666667,0.673415837,47.02414643,0.202298068,68.63666667,0.718076133,45.1661201,0.394122742,68.84333333,0.14571662,46.00351575,0.585241509
8,71.54,0.675055553,94,0,71.54,0.675055553,52.4240958,0.402482281,72.23,0.219317122,94,0,72.23,0.219317122,57.20363509,0.307351683,72.09,0.272885813,94,0,72.09,0.272885813,55.82370363,0.028175465,72.07666667,0.60368314,94,0,72.07666667,0.60368314,54.02868667,0.31939339,72.69333333,0.480138869,94,0,72.69333333,0.480138869,56.6882348,0.224823379,71.59666667,0.47595518,52.08651914,1.205300387,71.07666667,0.272070252,51.88672877,0.27975725,70.69,0.735119038,50.83886245,0.226460758,71.65,0.392810387,51.76959439,0.477645705
9,72.14333333,1.155782563,100,0,72.14333333,1.155782563,54.63860054,0.477528643,72.01,0.476969601,100,0,72.01,0.476969601,58.22844892,0.314519414,72.21333333,0.132999582,100,0,72.21333333,0.132999582,56.81451107,0.051264577,72.56666667,0.267644042,100,0,72.56666667,0.267644042,55.88970861,0.26552495,72.00333333,0.675746501,100,0,72.00333333,0.675746501,57.67121253,0.208741491,72.20666667,0.54123316,55.42396752,1.030262942,71.99,0.600166644,54.6465939,0.332754359,71.99333333,0.1106044,54.35427796,0.302538996,72.29,0.4,55.11196833,0.317942338

==> data/main_imagenet.csv <==
round,RAND-ACC,RAND-ACC-STD,RAND-COST,RAND-COST-STD,CRAND-ACC,CRAND-ACC-STD,CRAND-COST,CRAND-COST-STD,ENT-ACC,ENT-ACC-STD,ENT-COST,ENT-COST-STD,CENT-ACC,CENT-ACC-STD,CENT-COST,CENT-COST-STD,SAAL-ACC,SAAL-ACC-STD,SAAL-COST,SAAL-COST-STD,CSAAL-ACC,CSAAL-ACC-STD,CSAAL-COST,CSAAL-COST-STD,CCENT-ACC,CCENT-ACC-STD,CCENT-COST,CCENT-COST-STD,CCSAAL-ACC,CCSAAL-ACC-STD,CCSAAL-COST,CCSAAL-COST-STD
1,24.16333333333333,0.707288719925135,4.683230211205878,0.0,24.16333333333333,0.707288719925135,4.683230211364673,0.0,23.68733333333333,0.5862092914082238,4.683230211205878,0.0,23.68733333333333,0.5862092914082238,4.683230211364673,0.0,23.927,1.1016723650886409,4.683230211205878,0.0,23.927,1.1016723650886409,4.683230211364673,0.0,23.63,0.5318533632496824,4.683230211364673,0.0,23.68733333333333,0.5862092914082238,4.683230211364673,0.0
2,33.968666666666664,0.1640772175938344,9.366460422411755,0.0,33.968666666666664,0.1640772175938344,8.369348824794416,0.02785307213430087,31.972666666666665,1.0265696923898215,9.366460422411755,0.0,31.972666666666665,1.0265696923898215,9.076216880258817,0.03099383518641271,33.574,0.6929646455628143,9.366460422411755,0.0,33.574,0.6929646455628143,7.594745407450573,0.08862538965313314,31.874666666666666,0.9851625923335362,9.072063457666664,0.022895665197817276,34.29866666666667,1.0224682554159497,7.601451346268199,0.051681942644688776
3,38.822,1.6257687412421233,14.049690633617633,0.0,38.822,1.6257687412421233,11.515747927891525,0.029695836052980467,36.919333333333334,0.5978940820357179,14.049690633617633,0.0,36.919333333333334,0.5978940820357179,13.102220692599722,0.04755521239992356,38.078,0.18667619023324555,14.049690633617633,0.0,38.078,0.18667619023324555,10.178484281814875,0.10939239788743302,35.34466666666667,0.4344667229297676,10.724045719885476,0.14076338458242618,35.704,0.5745432968889275,8.58779033778541,0.06419666130655674
4,42.239333333333335,0.9149105602917365,18.73292084482351,0.0,42.239333333333335,0.9149105602917365,14.456611783637705,0.09580807448809438,40.268,1.0237519230751162,18.73292084482351,0.0,40.268,1.0237519230751162,16.87849378909139,0.0843984262700581,41.262,0.282842712474618,18.73292084482351,0.0,41.262,0.282842712474618,12.494439443832196,0.22414370754716517,38.398,0.7386365818181474,12.212495386252883,0.23722346397233932,37.97733333333334,0.869616773833928,9.672294643621974,0.14210696891082153
5,45.03266666666667,1.2282285346519752,23.416151056029385,0.0,45.03266666666667,1.2282285346519752,17.22073550622172,0.12813144009842292,42.464,1.4180380812940103,23.416151056029385,0.0,42.464,1.4180380812940103,20.40923005859994,0.10157799097710388,44.399,0.018384776310852606,23.416151056029385,0.0,44.399,0.018384776310852606,14.70667441104545,0.1914248542702861,42.01533333333333,1.1326452813362775,15.376120027692275,0.45096328679354414,41.11933333333334,0.5602582737749932,11.606122357422839,0.670434520690447
6,47.44466666666667,0.6062023864464194,28.099381267235263,0.0,47.44466666666667,0.6062023864464194,19.880646208435294,0.1872715570353527,45.418000000000006,0.46302915674933676,28.099381267235263,0.0,45.418000000000006,0.46302915674933676,23.70780186070283,0.13453195571238183,47.230999999999995,0.5444722215136438,28.099381267235263,0.0,47.230999999999995,0.5444722215136438,16.810330905204744,0.1824159192588486,44.876666666666665,0.5870650162744606,17.098168939679493,0.33195173942567985,43.77600000000001,0.17947701802737923,12.88657862625935,0.4833343769954754
7,48.69133333333334,0.7996932745330155,32.78261147844114,0.0,48.69133333333334,0.7996932745330155,22.43533448152679,0.21463201946045096,48.32066666666666,0.5989067818394885,32.78261147844114,0.0,48.32066666666666,0.5989067818394885,26.78526499367942,0.15677845162690665,48.692,0.5939696961967024,32.78261147844114,0.0,48.692,0.5939696961967024,18.824028402083705,0.14396096255319646,47.179333333333325,0.5641430078741859,19.507041675334012,0.8180625701264732,45.68333333333334,0.517568674992345,14.326226157337851,0.38220054417653104
8,50.55466666666666,0.7671097270490909,37.465841689647014,0.0,50.55466666666666,0.7671097270490909,24.921292343770844,0.2345867742843363,50.407333333333334,0.25629930419986113,37.465841689647014,0.0,50.407333333333334,0.25629930419986113,29.61221384067508,0.17115391472923794,50.233000000000004,0.2531442276647819,37.465841689647014,0.0,50.233000000000004,0.2531442276647819,20.79575654715999,0.16753851533139968,49.32,0.33953497610702843,21.682396669143795,0.254972137623823,47.53733333333333,0.2573428322944556,15.925993260819814,0.5226460799830448
9,52.02266666666667,0.5570864684529129,42.14907190085289,0.0,52.02266666666667,0.5570864684529129,27.361034523796324,0.2623948803035682,52.300666666666665,0.46706459224964897,42.14907190085289,0.0,52.300666666666665,0.46706459224964897,32.2163338139471,0.16952797561306726,51.519000000000005,0.13435028842544242,42.14907190085289,0.0,51.519000000000005,0.13435028842544242,22.735133451104232,0.1567113452285079,50.73266666666667,1.0046976327897525,24.079167908657123,0.18940869005133645,49.08733333333333,0.42168392586549086,17.379183764596828,0.541205123047706
10,52.97266666666667,0.48423272641709775,46.83230211205876,0.0,52.97266666666667,0.48423272641709775,29.750501529326186,0.3018325371721058,53.68933333333334,0.34200194931218064,46.83230211205876,0.0,53.68933333333334,0.34200194931218064,34.56084647597806,0.1672379164107146,52.625,0.22203152929257094,46.83230211205876,0.0,52.625,0.22203152929257094,24.620092897281637,0.13948881010363715,52.00066666666667,0.3467352496261883,26.75123838967252,0.8963685693600031,50.334,0.41059469066221266,19.279928928021405,0.6229372265026724
11,53.443333333333335,0.44215080383657607,51.51553232326464,0.0,53.443333333333335,0.44215080383657607,32.07931843742487,0.3254698906436965,54.589333333333336,0.08768884383621812,51.51553232326464,0.0,54.589333333333336,0.08768884383621812,36.695385118699214,0.17792885961325092,53.209,0.07778174593051983,51.51553232326464,0.0,53.209,0.07778174593051983,26.49846329082106,0.10820420711906154,52.940666666666665,0.42705659265878576,28.573238909050755,0.2856814581284466,51.697333333333326,0.30914290115306753,20.936647452753363,0.5512878275556008
12,54.54999999999999,0.8359354042029806,56.19876253447052,0.0,54.54999999999999,0.8359354042029806,34.39222146297134,0.3314939589568174,55.632000000000005,0.5856995816969657,56.19876253447052,0.0,55.632000000000005,0.5856995816969657,38.58164753190499,0.19300856613356931,54.046,0.7438763338082427,56.19876253447052,0.0,54.046,0.7438763338082427,28.399543241520327,0.11257417333493845,53.885333333333335,0.39927100236973656,30.797634636438236,0.3450402544154869,52.815999999999995,0.3497198879103048,22.904977055564174,0.2888101540759363
13,54.891333333333336,0.4714290331888068,60.88199274567639,0.0,54.891333333333336,0.4714290331888068,36.647356613458676,0.3623716335262931,56.71666666666667,0.08976264999059783,60.88199274567639,0.0,56.71666666666667,0.08976264999059783,40.259674675438966,0.20019372581974057,55.022999999999996,0.6010407640085664,60.88199274567639,0.0,55.022999999999996,0.6010407640085664,30.321160955393196,0.05696063097330822,54.822,0.11926441212700355,32.89687723978407,0.5828641245505666,53.92733333333334,0.48700034223122796,24.88418825143353,0.348654630628379
14,55.76333333333333,0.4510092386341293,65.56522295688227,0.0,55.76333333333333,0.4510092386341293,38.88118232407025,0.3696111452363762,57.38999999999999,0.25877403270034616,65.56522295688227,0.0,57.38999999999999,0.25877403270034616,41.730685595804154,0.2202542599730966,55.325,0.41153614665056615,65.56522295688227,0.0,55.325,0.41153614665056615,32.24618275449731,0.0361822650209154,55.136,0.2416691953890717,34.61352099271466,0.5324890743253274,54.74466666666667,0.20743513042233952,26.765484296272366,0.38979069603011046
15,56.36600000000001,0.33266800266933133,70.24845316808815,0.0,56.36600000000001,0.33266800266933133,41.101451246275225,0.37373149994225957,57.597333333333324,0.1826179983827794,70.24845316808815,0.0,57.597333333333324,0.1826179983827794,43.01090067076672,0.24263112552929658,56.464,0.5685138520739907,70.24845316808815,0.0,56.464,0.5685138520739907,34.18067369969384,0.0044847861664027685,56.006,0.3930038167753633,36.41518463942867,0.504068577792864,55.40533333333334,0.3676973393068434,28.786414394911464,0.4412691891774878
16,56.615333333333325,0.5441409131220811,74.93168337929403,0.0,56.615333333333325,0.5441409131220811,43.29608579871712,0.379985407435943,58.290666666666674,0.2967041174863172,74.93168337929403,0.0,58.290666666666674,0.2967041174863172,44.11158911251345,0.2538464205387378,56.83,0.0735391052434054,74.93168337929403,0.0,56.83,0.0735391052434054,36.10811421289698,0.0029215891109560946,56.54466666666667,0.27903643728612304,38.04421673215322,0.9721459405790894,56.35933333333333,0.3721630467057869,30.982578726541906,0.4294337571263966


==> data/query_design.csv <==
round,TOP1-ACC,TOP1-ACC-STD,TOP1-COST,TOP1-COST-STD,TOP1-IR,TOP1-IR-STD,TOP10-ACC,TOP10-ACC-STD,TOP10-COST,TOP10-COST-STD,TOP10-IR,TOP10-IR-STD,CONFORMAL-ACC,CONFORMAL-ACC-STD,CONFORMAL-COST,CONFORMAL-COST-STD,CONFORMAL-IR,CONFORMAL-IR-STD,ORACLE-ACC,ORACLE-ACC-STD,ORACLE-COST,ORACLE-COST-STD,ORACLE-IR,ORACLE-IR-STD,CONVENTIONAL-ACC,CONVENTIONAL-ACC-STD,CONVENTIONAL-COST,CONVENTIONAL-COST-STD,CONVENTIONAL-IR,CONVENTIONAL-IR-STD
1,36.77333333333333,0.3601851375797344,10.000000000339076,0.0,100.0,0.0,36.266666666666666,0.724522831478299,10.000000000339076,0.0,100.0,0.0,35.89333333333334,0.5029247790011285,10.000000000339076,0.0,100.0,0.0,36.77333333333333,0.3601851375797344,10.000000000339076,0.0,100.0,0.0,36.77333333333333,0.3601851375797344,10.000000000000002,0.0,100.0,0.0
2,50.589999999999996,1.2376994788719908,22.45688462216083,0.08128371273509964,11.050000033333333,0.6788470618138766,50.00333333333333,0.25540817005986904,22.121507417062777,0.14149504859265444,49.9111111,1.2067326504365543,49.663333333333334,2.3250017921140045,21.40764114253893,0.03911328242293571,91.2611111,1.066840240391465,50.589999999999996,1.2376994788719908,15.885174435658362,0.08647650218916351,100.0,0.0,50.46333333333333,1.33665004145937,22.000000000000007,0.0,100.0,0.0
3,55.11000000000001,0.582752091373342,33.8481007168858,0.14502355291909327,19.95,0.5364492230294394,55.06333333333334,0.5714309523759961,32.2509899943011,0.1177962305574215,66.90000003333334,0.48562674281111745,55.913333333333334,1.0300161811026771,31.706004364985503,0.05000006509360475,89.82222223333333,0.9733009929939227,55.11000000000001,0.582752091373342,20.32547201545897,0.13922882757342867,100.0,0.0,54.35,1.0853110153315508,34.00000000000001,0.0,100.0,0.0
4,62.089999999999996,0.3500000000000014,44.35458455992339,0.18470421348682287,27.3388889,0.3575896595675435,62.19,0.21794494717703436,41.16558429941076,0.12397183571090185,77.26111113333333,0.3137290837059269,61.62,1.3780783722270662,40.91638545674443,0.09841711685940548,90.0111111,0.6316498147854779,62.089999999999996,0.3500000000000014,23.89891874004935,0.1670254535624644,100.0,0.0,61.916666666666664,0.9928410413219884,46.00000000000001,0.0,100.0,0.0
5,67.45666666666666,0.5765703195043366,53.33706857653737,0.22269242542289203,40.066666633333334,0.45368858629387293,66.87,0.976882797473673,48.770184255145175,0.052157165391990175,88.43333333333334,0.7055337144475917,66.85666666666667,1.1038719732529383,48.26916808849137,0.39990905861149895,89.34444443333335,1.978869867617115,67.45666666666666,0.5765703195043366,26.34366505976423,0.20338632926840966,100.0,0.0,67.07,0.8971621926942799,58.00000000000001,0.0,100.0,0.0
6,69.80333333333333,0.567655999116833,60.127014338673085,0.21201679653063477,58.37777776666667,0.4069989348425396,69.86,0.566656862660286,55.50644809775315,0.1004917025041197,95.83888890000001,0.5834127095201357,69.92666666666666,0.681346705674378,53.23021453780015,0.45198682827421377,89.20555556666666,1.7543860099339166,69.80333333333333,0.567655999116833,27.664053321654663,0.1993443796214211,100.0,0.0,70.55,0.6200000000000029,70.0,0.0,100.0,0.0
7,71.35333333333334,0.44500936319737705,63.77849182208661,0.2694501378798785,84.58888886666666,0.7528341636529051,71.60666666666667,0.020816659994666288,61.89225129118017,0.10750557796890617,98.82777776666667,0.1261979867186985,71.74333333333334,0.70315953618886,56.601326652047476,0.4170590032046266,89.65555553333333,1.3060046527340452,71.35333333333334,0.44500936319737705,28.10139973368848,0.22390090493149586,100.0,0.0,71.73,0.39344631145811976,82.00000000000001,0.0,100.0,0.0
8,71.96,0.21656407827707314,65.92126889743086,0.2536916782601747,97.18888886666667,0.44263522562372315,72.31,0.4521061822182913,68.17057129317905,0.1119037973958509,99.74444443333334,0.04194350918751347,72.35000000000001,0.6708949247087821,59.288626770033936,0.5571924749485795,98.42777776666667,0.15485954269261012,71.96,0.21656407827707314,28.185033607199347,0.22232333389219983,100.0,0.0,72.23,0.21931712199460895,94.00000000000001,0.0,100.0,0.0
9,72.00666666666667,0.4163331998932245,66.84830657014257,0.2536916782601747,99.59999999999998,1.7404671430534633e-14,72.04333333333334,0.4626373669877212,71.30126306101293,0.11412280231539654,99.8888889,0.03848997945595994,72.18666666666667,0.24131583730317618,60.64747239775255,0.5663276407959035,99.66666666666667,0.12018507487297386,72.00666666666667,0.4163331998932245,28.192887532655117,0.22281979429809712,100.0,0.0,72.01,0.4769696007084815,100.00000000000001,0.0,100.0,0.0


==> data/time_complexity.csv <==
unlabeled-size,unlabeled-size-M,cq-ent-mean,cq-ent-std,csq-ent-mean,csq-ent-std,csq-cost-ent-mean,csq-cost-ent-std,cq-badge-mean,cq-badge-std,csq-mean,csq-std
10000,0.01,0.03747152978888889,0.0023439514899876927,0.0599135898357194,0.006727721957648006,0.05765705732559774,0.003523756772479118,0.18464258341066256,0.020441384949362318,0.023587995105319552,0.007473531056212388
30000,0.03,0.055363272340000005,0.0017141320977055975,0.07880283863467612,0.0008745129604972531,0.07785643211128948,0.0016032910745592715,0.8402891980716964,0.73239442745987,0.024436030122968886,0.0006611519450051509
50000,0.05,0.08991194794388888,0.002866120111481581,0.11612414747240112,0.004045500729389675,0.10926433764989475,0.00112098855945312,1.0266593002254156,0.6542624825860915,0.0282390726937188,0.003941455861872716
70000,0.07,0.12347970443888888,0.0034565600589960446,0.15202612384772243,0.0017709470615217679,0.1452414860786591,0.001401116520922246,1.3189895713127544,0.698304031651847,0.030423948499891492,0.0009707973546371513
90000,0.09,0.1574508945688889,0.002661788925086781,0.18649567636029257,0.003947405007664958,0.17640248807446493,0.0007147332079486016,1.7701354954528037,0.69254962931178,0.030492736233605277,0.0024716485836215464
110000,0.11,0.19319006836833333,0.003794672823121579,0.21906801961909467,0.00276481735064739,0.21622180511273342,0.0006508192022058782,2.168192611499344,0.4288386996662798,0.027889507346683075,0.0013595043831936572
130000,0.13,0.230521271615,0.0036476530576250873,0.258090853017296,0.0037124734036625,0.25640670920914305,0.0031222939325280877,2.2703343596608634,0.4312151192171404,0.028425493505265978,0.0017909121585640863
150000,0.15,0.2795721985966667,0.004106570372738357,0.3034613123938071,0.0030854789727094325,0.30657809092647104,0.006839604694163625,2.6316757246588987,0.5241476131190698,0.026759211222330728,0.003563482259701422
170000,0.17,0.32284971108722227,0.0045501351956278736,0.3491151428622269,0.003600871512399129,0.35277947482820315,0.004700201519167861,2.8117781138820046,0.46214040166057574,0.02784313493304782,0.0011047794825729455
190000,0.19,0.3635497311422222,0.0036243950099358363,0.3899418400066935,0.002491568877767981,0.39588216871067977,0.004757953637199437,2.9953623473317443,0.4989657512104308,0.028192330731285943,0.0018501946612406108
210000,0.21,0.4042020474311111,0.004056964771391838,0.428759612748961,0.0033712530772288117,0.4364677834278415,0.005976735652623005,3.033257097114961,0.17002956233380292,0.02814438343048096,0.0023033395512389947
230000,0.23,0.44275352169222226,0.0027244454901215,0.4670137830162264,0.006238739722356208,0.4700569405407592,0.004351057649630338,3.665440661468635,0.427727714397217,0.02667305204603407,0.0021301521722049068
250000,0.25,0.482619832925,0.00355224865457823,0.5017321655869516,0.004072337345675173,0.5083211001144546,0.005158036029391472,3.77563565602469,0.6339049379533043,0.024251766999562583,0.003076229610131464
270000,0.27,0.5211811541977778,0.002858197926764454,0.5457239335905942,0.00023983368976903283,0.5508359802562098,0.004639221549800458,3.7179902420570783,0.08562061818497856,0.027302943335639106,0.0019173164581895554
290000,0.29,0.5614902560533334,0.002694295638913287,0.589828591673044,0.0040901439071239646,0.5994099336814229,0.0014940567852851747,3.8383308872201187,0.06096871024222088,0.030983393722110324,0.001537350812686734
310000,0.31,0.5996159835161112,0.0028701659080008174,0.6234449443058095,0.0056281950407884845,0.641200350738491,0.006158166260088911,4.262947314663418,0.1510283553330203,0.02689047786924574,0.002538461026439514
330000,0.33,0.63988835673,0.0005034576665207664,0.6619265423264338,0.002649892032805277,0.6799868569817378,0.001664255688168884,4.793817984995728,0.3769779493015537,0.027578323417239717,0.0029622303028810563
350000,0.35,0.6786018587072221,0.0013995496044122186,0.6977899806616724,0.0036191715551374755,0.7081971463479618,0.003129807899466721,5.4915632913758685,0.9752454230659985,0.028357431623670788,0.003026697808427014
370000,0.37,0.7161637765283334,0.005770517415238077,0.7348927877467456,0.0050622437363383975,0.7500535602822817,0.004506945346871338,6.019166271765081,0.4645114369371669,0.02776090568966336,0.0014184450677184077
390000,0.39,0.7519618057172223,0.004674161901837755,0.7740762733378923,0.0041953720436471624,0.7945078024889611,0.006347893786554103,6.411922190880505,0.6507408625972901,0.030359403292338053,0.002746636752290307
410000,0.41,0.7888035647205556,0.0044256041244383065,0.8095562754868159,0.006136270905583108,0.8258407624693732,0.005720548336931957,6.145163127329167,0.559411021065128,0.028641045093536377,0.0034180441439186113
430000,0.43,0.8290247198555556,0.0017293926155853253,0.8503537439579618,0.005088715171822797,0.8682324406115398,0.0027348336938490514,8.398632483675426,3.177231782631677,0.02931752469804552,0.0035705296130426156
450000,0.45,0.8711311498533333,0.004286169257976585,0.8856616708226378,0.0031748288951329927,0.9008389326520141,0.0005548117643057918,7.8578512588397675,2.025956419822697,0.026641705301072863,0.003923196447355065
470000,0.47,0.9094095863022224,0.00358906185864737,0.9293633497873297,0.0021164392088217935,0.9466061734940625,0.0015384851399362477,7.425654911708599,0.870886539530426,0.030912203258938262,0.0016007901963080381
490000,0.49,0.9502655278650001,0.005207526140906307,0.966475220290315,0.004095754685064305,0.9799398843786701,0.002956063567603452,7.853722742962369,0.610892884846648,0.028457393911149768,0.003313137955329537
510000,0.51,0.9862573430105556,0.0067047346396889125,1.019021620203794,0.0076232992754435265,1.018866327586844,0.0029905094733275743,7.9644896128273865,1.0740751275339384,0.04330909914440579,0.0033569394227714227
530000,0.53,1.0212765175627778,0.008114286069113815,1.051705941742586,0.00881045144071662,1.0602496874192626,0.007508026098848577,8.178690361830187,0.6535560885252842,0.04062981605529785,0.0022095987741195034
550000,0.55,1.0584966825872224,0.007939130417515787,1.0876698951682164,0.008422977188806243,1.0951589114891866,0.009155085085198045,8.553299711223838,0.746215260868201,0.03886841932932536,0.0030272043263943737
570000,0.57,1.0933792082383333,0.0114838940117715,1.1183394877031776,0.010080428507990171,1.123307171919147,0.014763435310101046,8.959101754550709,0.6870204245041036,0.03513861894607544,0.004406904641167524
590000,0.59,1.133718252046111,0.015905921771274832,1.1656170287364387,0.008662501360230642,1.160344118406408,0.01426075931690723,9.302629351479734,0.579730953215215,0.04219349225362142,0.002903120404093623
610000,0.61,1.1684578784755557,0.014040947687775706,1.2009167057061143,0.010392034942803335,1.1903864882175077,0.011130341800488433,9.169750946937521,1.0454973623989228,0.04445715347925822,0.0014790397913074088
630000,0.63,1.208252785396111,0.012459874193641493,1.2392230965616156,0.009117283216906764,1.2311416855707944,0.008963931740249797,10.049529574108266,0.3526086360892175,0.0431993842124939,0.0027649645868426105
650000,0.65,1.2463442339811113,0.011317156578155694,1.282690564888921,0.009951329369989347,1.2651089682495,0.01197676712079599,10.118351674177823,0.7188870864918562,0.047249897321065264,0.0013416258060221337
670000,0.67,1.2840561756533333,0.012784288606492202,1.3115274305850801,0.008756989082077471,1.302557099763937,0.00968945432283016,9.971450903254675,0.1713776993395787,0.041567356056637236,0.0008187758964274623
690000,0.69,1.3220294840438889,0.005457772491410099,1.3466828803849549,0.003914921362997362,1.3394850248064263,0.005967186094306858,10.602228862109984,0.47976411304142125,0.03601636224322849,0.0032087371802989326
710000,0.71,1.3651858085294444,0.00631100702284781,1.3914417274028248,0.005953509889996788,1.3773077998456213,0.00939114841378711,10.436771776334835,0.447100399196281,0.04250647491878933,0.004823378185599631
730000,0.73,1.3972144369849997,0.008945986909377472,1.4226973922288089,0.009926911668007464,1.4113147647416262,0.007450204400988976,11.227486796303005,1.1491541459560064,0.03792968326144749,0.004580114904209536
750000,0.75,1.4355709316977778,0.009159288542377035,1.4617851498371615,0.007286364283471927,1.4508949216186589,0.010890799070044808,11.611456501746762,0.7795224171837315,0.03874001238081191,0.0035883362997038747
770000,0.77,1.470134354883889,0.006152515604308609,1.493891085440342,0.006778274630457896,1.4870964778010292,0.007909608994807422,11.806265593821307,0.7583016918168463,0.036905904610951744,0.004092823513446525
790000,0.79,1.4996990467216667,0.004447688606286479,1.5247586235510824,0.010976830831988983,1.5210749955747709,0.0040008758923523405,12.211992739151835,0.7410940393003085,0.0385863913430108,0.0037994660396010447
810000,0.81,1.5391038494344444,0.011500784891819642,1.5646507790058033,0.015524777570802843,1.5622692767483501,0.0014311836065235661,12.540924091839294,1.0226004393025963,0.037986467944251166,0.0048741592021827075
830000,0.83,1.5851929996261114,0.00611052788578435,1.6137810575149711,0.006970154637209015,1.6055036320138896,0.0028148963956070427,12.99833254289433,0.9162718162891235,0.04449835750791762,0.0036788590312051895
850000,0.85,1.632659189772778,0.005764339174051798,1.6624321164742735,0.008145957842720677,1.6474697055474545,0.010324101749140342,13.255824582648119,0.6210735453255339,0.04520582887861464,0.0019351378837270364
870000,0.87,1.672850242883889,0.004102871093671462,1.7068715330270385,0.002804661465724372,1.7002771559331935,0.007125677437200467,13.079244984153803,0.11349520705809078,0.04527386162016127,0.004951288441885223
890000,0.89,1.7146649733527777,0.007623386438799445,1.7439678565007803,0.00366226599350261,1.7370641909051956,0.00155933215323618,13.604834122327272,0.48371145972689794,0.03964338435067071,0.00019899578553524852
910000,0.91,1.7408444320616667,0.0022520737826781973,1.7742320254896375,0.0036204711551297633,1.767781100881195,0.0027121618304983353,13.836710394301752,0.25517645762015173,0.04590217272440592,0.006027818402583134
930000,0.93,1.7798779688155555,0.0022408459940738905,1.804655213012336,0.0034707628737964667,1.7967740444879117,0.001724186782826899,13.941905160930967,0.2864971854828659,0.03938243521584405,0.0020294109769037646
950000,0.95,1.8079519296138888,0.011271081090893033,1.8350634797856913,0.011923981094713387,1.835161442006201,0.009892956761426656,14.071194459112,0.3432941163356797,0.040643853611416286,0.0054955687367875105
970000,0.97,1.8489662108211113,0.00717914673848983,1.8820662489255608,0.006936485739790262,1.8710686025407919,0.011528385173363317,14.636756315898884,0.11913518715427457,0.04625493950313992,0.005373802648591098
990000,0.99,1.8911912443605556,0.010844375518616606,1.9168557288615349,0.01187698257270974,1.9070736384095528,0.011777228921138234,14.771619157231704,0.4636443048052426,0.04122020006179809,0.0008966397145620855
1010000,1.01,1.9288190156655558,0.002186568272208954,1.9580895348163943,0.0021158485600405747,1.947437910613666,0.002011958563481543,15.123813576543627,0.3658352123755382,0.04164754682117038,0.0038572761251271467
1030000,1.03,1.965787187741111,0.022017507851853652,1.9861084535979066,0.02859415053348394,1.974690598441114,0.02943479909679574,15.202114688879389,0.12648618582646123,0.041681087017059325,0.000717398165671491
1050000,1.05,2.0012725608183333,0.03323232836188405,2.0297437061835732,0.02985731624130796,2.0216647535532126,0.04252984239190219,15.419129058053706,0.2952732926713549,0.04519372118843926,0.006723467603304206
1070000,1.07,2.0366225722227775,0.037360941033686694,2.06369591581738,0.03383661552415171,2.054006559596287,0.03593395211722464,15.783336083371449,0.2019186642300372,0.04230531189176771,0.0031061750015534354
1090000,1.09,2.068452622661111,0.02897234563838495,2.091624570723296,0.02830805457760843,2.0927287096804257,0.03106689071345486,16.254106513164945,0.48658745948427,0.03918024963802761,0.003040422182702318
1110000,1.11,2.1085088187472225,0.01748219551932958,2.1384115113829583,0.01651769238230891,2.1370454855112575,0.03400680768524509,16.175591414572214,0.5599777435315161,0.04442490074369643,0.005272913019043414
1130000,1.13,2.145030122975,0.009237473066850391,2.1729443821438568,0.00960902378257467,2.169929807033315,0.012255802929266679,16.58895992104836,0.4535821466383627,0.03951670858595106,0.006155827536818508
1150000,1.15,2.164018856898889,0.0022482891621708636,2.195914391096206,0.00850274188293525,2.1915518251549253,0.003925532235312687,16.96979939879521,0.221386225809694,0.03843842744827271,0.004209475262532288
1170000,1.17,2.2147987280655554,0.015473024442164229,2.2412131078741857,0.017311572245429716,2.233633495142252,0.014124064748075165,17.96562862075357,0.961907732006957,0.04267719984054565,0.002624435822626809
1190000,1.19,2.250668113869444,0.023266137671047855,2.2776250853560542,0.019396019491058222,2.2688103610696566,0.024304120852249773,17.450978859373564,0.3719183443640271,0.04279529518551296,0.007283539122689165
1210000,1.21,2.288482073747778,0.012068893298262105,2.3103088787564423,0.011444734199596763,2.305028564204983,0.02027155767280215,17.644222308334744,0.3122477282474175,0.04326244062847561,0.008014420524732302
1230000,1.23,2.3204067516744447,0.01529727647525939,2.34624317438321,0.013511198082619885,2.3457061365337837,0.004560873637382145,18.000938613721466,0.32192845068680376,0.04119968811670939,0.007595880196282337
1250000,1.25,2.36337473192,0.020318376832005262,2.388527424449939,0.018051100895975097,2.3960816217613403,0.005824763659650576,19.105716064885623,0.8863114273445029,0.0400443090332879,0.005878955779113985
1270000,1.27,2.4172155680866667,0.0053813897641198415,2.4410632937432664,0.007372515717896181,2.4441496235742832,0.010354354779653682,20.668590671083717,0.21934760459419708,0.03774710761176215,0.0025812995953638433

